Ground Truth Evaluation of Neural Network Explanations with CLEVR-XAI

The rise of deep learning in today's applications entailed an increasing need in explaining the model's decisions beyond prediction performances in order to foster trust and accountability. Recently, the field of explainable AI (XAI) has developed methods that provide such explanations for already trained neural networks. In computer vision tasks such explanations, termed heatmaps, visualize the contributions of individual pixels to the prediction. So far XAI methods along with their heatmaps were mainly validated qualitatively via human-based assessment, or evaluated through auxiliary proxy tasks such as pixel perturbation, weak object localization or randomization tests. Due to the lack of an objective and commonly accepted quality measure for heatmaps, it was debatable which XAI method performs best and whether explanations can be trusted at all. In the present work, we tackle the problem by proposing a ground truth based evaluation framework for XAI methods based on the CLEVR visual question answering task. Our framework provides a (1) selective, (2) controlled and (3) realistic testbed for the evaluation of neural network explanations. We compare ten different explanation methods, resulting in new insights about the quality and properties of XAI methods, sometimes contradicting with conclusions from previous comparative studies. The CLEVR-XAI dataset and the benchmarking code can be found at https://github.com/ahmedmagdiosman/clevr-xai.

==> figures/heatmap_complex/correct_12504/mass_accuracy.txt <==
LRP        0.92
EB         0.83
IG         0.98
GB         0.81
GGCAM      0.83
SG         0.76
VG         0.74
G          0.14
GI         0.08
DN         0.07
GCAM       0.13



==> figures/heatmap_complex/correct_12504/question.txt <==
There is a large purple cube that is behind the brown shiny cylinder; what material is it?
metal
0 {'type': 'scene', 'inputs': [], '_output': [0, 1, 2], 'value_inputs': []}
1 {'type': 'filter_color', 'inputs': [0], '_output': [2], 'value_inputs': ['brown']}
2 {'type': 'filter_material', 'inputs': [1], '_output': [2], 'value_inputs': ['metal']}
3 {'type': 'filter_shape', 'inputs': [2], '_output': [2], 'value_inputs': ['cylinder']}
4 {'type': 'unique', 'inputs': [3], '_output': 2, 'value_inputs': []}
5 {'type': 'relate', 'inputs': [4], '_output': [1], 'value_inputs': ['behind']}
6 {'type': 'filter_size', 'inputs': [5], '_output': [1], 'value_inputs': ['large']}
7 {'type': 'filter_color', 'inputs': [6], '_output': [1], 'value_inputs': ['purple']}
8 {'type': 'filter_shape', 'inputs': [7], '_output': [1], 'value_inputs': ['cube']}
9 {'type': 'unique', 'inputs': [8], '_output': 1, 'value_inputs': []}
10 {'type': 'query_material', 'inputs': [9], '_output': 'metal', 'value_inputs': []}


MOST PROBABLE ANSWERS:          
			   34.34  1.0000	metal
			    3.13  0.0000	rubber
			    2.75  0.0000	small


==> figures/heatmap_complex/correct_49997/mass_accurcay.txt <==
LRP        0.72
EB         0.66
IG         0.46
GB         0.74
GGCAM      0.81
SG         0.55
VG         0.53
G          0.93
GI         0.83
DN         0.13
GCAM       0.14






==> figures/heatmap_complex/correct_49997/question.txt <==
There is a big ball on the right side of the blue metal object; what is it made of?
rubber
0 {'type': 'scene', 'inputs': [], '_output': [0, 1, 2, 3, 4, 5, 6, 7, 8, 9], 'value_inputs': []}
1 {'type': 'filter_color', 'inputs': [0], '_output': [5], 'value_inputs': ['blue']}
2 {'type': 'filter_material', 'inputs': [1], '_output': [5], 'value_inputs': ['metal']}
3 {'type': 'unique', 'inputs': [2], '_output': 5, 'value_inputs': []}
4 {'type': 'relate', 'inputs': [3], '_output': [2, 4, 7, 8], 'value_inputs': ['right']}
5 {'type': 'filter_size', 'inputs': [4], '_output': [2, 7], 'value_inputs': ['large']}
6 {'type': 'filter_shape', 'inputs': [5], '_output': [7], 'value_inputs': ['sphere']}
7 {'type': 'unique', 'inputs': [6], '_output': 7, 'value_inputs': []}
8 {'type': 'query_material', 'inputs': [7], '_output': 'rubber', 'value_inputs': []}


MOST PROBABLE ANSWERS:          
			   34.25  1.0000	rubber
			    3.60  0.0000	large
			    2.90  0.0000	cylinder


==> figures/heatmap_complex/correct_65806/mass_accuracy.txt <==
LRP        0.97
EB         0.91
IG         0.99
GB         0.88
GGCAM      0.90
SG         0.42
VG         0.40
G          0.63
GI         0.42
DN         0.04
GCAM       0.38



==> figures/heatmap_complex/correct_65806/question.txt <==

What material is the large object that is left of the big purple metallic ball?
metal
0 {'type': 'scene', 'inputs': [], '_output': [0, 1, 2], 'value_inputs': []}
1 {'type': 'filter_size', 'inputs': [0], '_output': [0, 2], 'value_inputs': ['large']}
2 {'type': 'filter_color', 'inputs': [1], '_output': [0, 2], 'value_inputs': ['purple']}
3 {'type': 'filter_material', 'inputs': [2], '_output': [0, 2], 'value_inputs': ['metal']}
4 {'type': 'filter_shape', 'inputs': [3], '_output': [0], 'value_inputs': ['sphere']}
5 {'type': 'unique', 'inputs': [4], '_output': 0, 'value_inputs': []}
6 {'type': 'relate', 'inputs': [5], '_output': [1, 2], 'value_inputs': ['left']}
7 {'type': 'filter_size', 'inputs': [6], '_output': [2], 'value_inputs': ['large']}
8 {'type': 'unique', 'inputs': [7], '_output': 2, 'value_inputs': []}
9 {'type': 'query_material', 'inputs': [8], '_output': 'metal', 'value_inputs': []}


MOST PROBABLE ANSWERS:          
			   32.43  1.0000	metal
			    1.21  0.0000	small
			    0.23  0.0000	rubber





==> figures/heatmap_simple/correct_17094/mass_accuracy.txt <==
LRP        0.94
EB         0.82
IG         0.99
GB         0.80
GGCAM      0.82
SG         0.75
VG         0.75
G          0.85
GI         0.67
DN         0.43
GCAM       0.28



==> figures/heatmap_simple/correct_17094/question.txt <==
What is the material of the large block?
metal
0 {'type': 'scene', 'inputs': [], '_output': [0, 1, 2], 'value_inputs': []}
1 {'type': 'filter_size', 'inputs': [0], '_output': [1], 'value_inputs': ['large']}
2 {'type': 'filter_shape', 'inputs': [1], '_output': [1], 'value_inputs': ['cube']}
3 {'type': 'unique', 'inputs': [2], '_output': 1, 'value_inputs': []}
4 {'type': 'query_material', 'inputs': [3], '_output': 'metal', 'value_inputs': []}

MOST PROBABLE ANSWERS:          
			   34.14  1.0000	metal
			    2.47  0.0000	small
			    1.24  0.0000	rubber




==> figures/heatmap_simple/correct_30667/mass_accuracy.txt <==
LRP        0.97
EB         0.97
IG         0.96
GB         0.79
GGCAM      0.85
SG         0.14
VG         0.09
G          0.10
GI         0.07
DN         0.08
GCAM       0.27






==> figures/heatmap_simple/correct_30667/question.txt <==
What is the large cyan ball made of?
metal
0 {'type': 'scene', 'inputs': [], '_output': [0, 1, 2], 'value_inputs': []}
1 {'type': 'filter_size', 'inputs': [0], '_output': [1], 'value_inputs': ['large']}
2 {'type': 'filter_color', 'inputs': [1], '_output': [1], 'value_inputs': ['cyan']}
3 {'type': 'filter_shape', 'inputs': [2], '_output': [1], 'value_inputs': ['sphere']}
4 {'type': 'unique', 'inputs': [3], '_output': 1, 'value_inputs': []}
5 {'type': 'query_material', 'inputs': [4], '_output': 'metal', 'value_inputs': []}


MOST PROBABLE ANSWERS:          
			   34.30  1.0000	metal
			    2.53  0.0000	small
			    2.26  0.0000	rubber




==> figures/heatmap_simple/correct_3601/mass_accuracy.txt <==
LRP        0.98
EB         0.97
IG         0.80
GB         0.58
GGCAM      0.72
SG         0.03
VG         0.02
G          0.25
GI         0.17
DN         0.04
GCAM       0.19



==> figures/heatmap_simple/correct_3601/question.txt <==


What is the material of the large ball?
metal
0 {'type': 'scene', 'inputs': [], '_output': [0, 1, 2, 3, 4], 'value_inputs': []}
1 {'type': 'filter_size', 'inputs': [0], '_output': [0, 2, 3], 'value_inputs': ['large']}
2 {'type': 'filter_shape', 'inputs': [1], '_output': [0], 'value_inputs': ['sphere']}
3 {'type': 'unique', 'inputs': [2], '_output': 0, 'value_inputs': []}
4 {'type': 'query_material', 'inputs': [3], '_output': 'metal', 'value_inputs': []}


MOST PROBABLE ANSWERS:          
			   34.10  1.0000	metal
			    2.81  0.0000	rubber
			    1.49  0.0000	small




==> figures/heatmap_simple/false_22552/mass_accuracy.txt <==
LRP        0.88
EB         0.83
IG         0.48
GB         0.44
GGCAM      0.64
SG         0.05
VG         0.02
G          0.04
GI         0.06
DN         0.07
GCAM       0.10


==> figures/heatmap_simple/false_22552/question.txt <==
What is the color of the small shiny thing?
red
0 {'type': 'scene', 'inputs': [], '_output': [0, 1, 2, 3, 4, 5], 'value_inputs': []}
1 {'type': 'filter_size', 'inputs': [0], '_output': [3], 'value_inputs': ['small']}
2 {'type': 'filter_material', 'inputs': [1], '_output': [3], 'value_inputs': ['metal']}
3 {'type': 'unique', 'inputs': [2], '_output': 3, 'value_inputs': []}
4 {'type': 'query_color', 'inputs': [3], '_output': 'red', 'value_inputs': []}


MOST PROBABLE ANSWERS:          
			    9.53  0.9996	brown
			    1.48  0.0003	red
			   -0.28  0.0001	yellow




==> figures/heatmap_simple/false_24357/mass_accuracy.txt <==
LRP        0.37
EB         0.40
IG         0.58
GB         0.28
GGCAM      0.52
SG         0.74
VG         0.72
G          0.94
GI         0.94
DN         0.30
GCAM       0.03



==> figures/heatmap_simple/false_24357/question.txt <==
What color is the small shiny block?
purple
0 {'type': 'scene', 'inputs': [], '_output': [0, 1, 2, 3, 4, 5, 6], 'value_inputs': []}
1 {'type': 'filter_size', 'inputs': [0], '_output': [0, 1, 4], 'value_inputs': ['small']}
2 {'type': 'filter_material', 'inputs': [1], '_output': [0, 1, 4], 'value_inputs': ['metal']}
3 {'type': 'filter_shape', 'inputs': [2], '_output': [0], 'value_inputs': ['cube']}
4 {'type': 'unique', 'inputs': [3], '_output': 0, 'value_inputs': []}
5 {'type': 'query_color', 'inputs': [4], '_output': 'purple', 'value_inputs': []}



MOST PROBABLE ANSWERS:          
			    8.12  0.9996	blue
			   -1.08  0.0001	brown
			   -1.43  0.0001	purple




==> figures/heatmap_simple/false_33038/mass_accuracy.txt <==
LRP        0.00
EB         0.00
IG         0.00
GB         0.00
GGCAM      0.00
SG         0.00
VG         0.00
G          0.00
GI         0.00
DN         0.00
GCAM       0.00




==> figures/heatmap_simple/false_33038/question.txt <==
What is the color of the rubber ball?
yellow
0 {'type': 'scene', 'inputs': [], '_output': [0, 1, 2, 3, 4, 5, 6, 7], 'value_inputs': []}
1 {'type': 'filter_material', 'inputs': [0], '_output': [0, 1, 5, 6, 7], 'value_inputs': ['rubber']}
2 {'type': 'filter_shape', 'inputs': [1], '_output': [1], 'value_inputs': ['sphere']}
3 {'type': 'unique', 'inputs': [2], '_output': 1, 'value_inputs': []}
4 {'type': 'query_color', 'inputs': [3], '_output': 'yellow', 'value_inputs': []}

MOST PROBABLE ANSWERS:          
			    9.57  0.9994	brown
			    1.80  0.0004	yellow
			    0.39  0.0001	red



